DeLight-Net: Decomposing Reflectance Maps into Specular Materials and Natural Illumination

In this paper we are extracting surface reflectance and natural environmental illumination from a reflectance map, i.e. from a single 2D image of a sphere of one material under one illumination. This is a notoriously difficult problem, yet key to various re-rendering applications. With the recent advances in estimating reflectance maps from 2D images their further decomposition has become increasingly relevant. To this end, we propose a Convolutional Neural Network (CNN) architecture to reconstruct both material parameters (i.e. Phong) as well as illumination (i.e. high-resolution spherical illumination maps), that is solely trained on synthetic data. We demonstrate that decomposition of synthetic as well as real photographs of reflectance maps, both in High Dynamic Range (HDR), and, for the first time, on Low Dynamic Range (LDR) as well. Results are compared to previous approaches quantitatively as well as qualitatively in terms of re-renderings where illumination, material, view or shape are changed.

==> todo.txt <==
WRITING:

- Explain all the nets, inparticular table (Tobias)
- Explain the network (Tobias, Stam)
- Explain results more (Tobias)
- Explain HDR, tone-map etc better (Tobias)
- Result table (Tobias)
- Don't say one can do whatever shader (Tobias)
- "Tradeoff" of Phong and DSBRDF, how well does Phong do on MERL (Tobias)
- Explain the "JOINT" one (Tobias) 

CODE

- Upsampling (Tobias, Stam)
	* Produce input in a really highresolution

EXPERIMENTS

- Numbers (SSIM, L2) for 
	1) BRDF
	2) Illumination
	for at least
	a) Our main method
	b) Nishino
	c) My division-trick
	(Stam, Kostas)
- Re-generate BRDF images with different ligt positions (Stam)

FIGURE:

- Hlines or boxs (Tobias)
